The Projected Rotational Velocity Distribution of a Sample of OB stars from a Calibration based on Synthetic He I lines

We derive projected rotational velocities (vsini) for a sample of 156 Galactic OB star members of 35 clusters, HII regions, and associations. The HeI lines at $\lambda\lambda$4026, 4388, and 4471A were analyzed in order to define a calibration of the synthetic HeI full-widths at half maximum versus stellar vsini. A grid of synthetic spectra of HeI line profiles was calculated in non-LTE using an extensive helium model atom and updated atomic data. The vsini's for all stars were derived using the He I FWHM calibrations but also, for those target stars with relatively sharp lines, vsini values were obtained from best fit synthetic spectra of up to 40 lines of CII, NII, OII, AlIII, MgII, SiIII, and SIII. This calibration is a useful and efficient tool for estimating the projected rotational velocities of O9-B5 main-sequence stars. The distribution of vsini for an unbiased sample of early B stars in the unbound association Cep OB2 is consistent with the distribution reported elsewhere for other unbound associations.

==> readme.txt <==
Dear Dr. Hanson,

Here is our reply to the referee for MS#205961. We have made all the changes
requested by the referee and hope that the paper can now be accepted for
publication in the AJ. We thank the referee for a careful reading of the 
manuscript.

Best regards
Simone Daflon

-----------------------------------------------------

REPLY TO REFEREE

Referee's Report

> * Section 3, paragraph 1:  A threshold value of vsini of 190 km/s
> was given as the upper limit for the applicability of the metal line
> spectrum synthesis technique.  What sets this value of 190?  Please
> either explain or give a reference.
 
The threshold of vsin i = 190 km/s for a star to be 
analyzed via spectrum synthesis comes from our own experience 
with the profile fitting of the large sample of stars in our database.
We simply realized that above this v sin i limit we were not 
able to derive reliable abundances any longer due to line
blending and to the fact that the weak lines became washed out. 
The exact maximum v sin i value in each case, however, also depended
on the quality of the observed spectra.

> * Section 3, paragraph 1:  Why was the width of the instrumental/
> macroturbulent profile set to zero?  Certainly the spectrometer has
> a finite instrumental width, even if macroturbulence can be safely
> ignored.  Please give more details why the instrumental width can
> be ignored.

We realize now that the original sentence in the manuscript was
not clear. Only the macroturbulence (and not the instrumental
profile) was set to zero. We have rewritten the sentence
as the following:
"The computations also included limb darkening using a linear limb
darkening coefficient \citep{wer85}, a Gaussian broadening function
corresponding to the instrumental profile and the
macroturbulent velocity. We note that in the calculations of the
synthetic profiles of the target stars, which are on the main
sequence, we set the macroturbulence value to zero.

> * Section 3, paragraph 2:  What drives the uncertainties given in
> Table 1 for the metal-line vsini's?  Is it the intrinsic uncertainty
> for each metal line determination, or does it come from the spread in
> values when assembling together all 40 or so lines?

The uncertainties quoted in Table 1 were calculated from the individual
v sin i values which were obtained for each line studied for each star.
In order to clarify this point we replaced the original sentence in the
manuscript with the following:
"The \vs\ corresponding to the weak metal lines ($<V \sin i_M>$;  
listed in column4 of Table~\ref{main})
for each target is the average of all values obtained from the individual
line syntheses, and the line-to-line scatter represents the \vs uncertainities."

> * Section 3, overall:  It is mentioned that the elemental abundances
> were derived for these stars from the metal-line analysis (and
> elsewhere in the paper this was stated as the main reason for doing
> the observations), but nowhere does the paper either: (a) discuss
> whether anything interesting came out of the abundance analysis, or
> (b) inform the reader whether these abundance results were published
> or will be published in the future.  There are scattered references
> to Daflon and Cunha (2004), which I think is the place where this
> abundance analysis (for the 69 metal-line stars) is given, but this
> paper does not explicitly make that clear.

Following the suggestion by the referee we added the following sentence 
to the text:
"The stellar abundance results have been published in Daflon, Cunha \& 
Becker 1999; Daflon et al.  2001a,b; 2003; and Daflon, Cunha \& Butler 
2004a,b. The overall analysis of the abundance distribution in the 
Galactic disk, and in particular a discussion of the metallicity gradients
is presented in Daflon \& Cunha 2004." 

> * Section 4:  In general, it is not common to create only one
> sub-section 4.1 without having a 4.2, 4.3, etc.  Maybe there is no
> reason to go down to the sub-section level in section 4.

We incorporated the subsection 4.1 into section 4, as suggested.
 
> * Section 4.1:  I was curious why the chi-squared profile fitting
> technique was not used for the helium lines.  It is certainly useful
> to publish the "calibration" between vsini and FWHM (e.g., in Table 2)
> but I wondered why this wasn't compared with a chi-squared minimization
> like was done for the metal lines.

The profile fitting with a chi-squared minimization of the He lines 
in order to obtain vsini is presently being done for all target
stars in our sample with the goal of deriving the stellar He abundances. 
Given the large number of target stars this is a much larger 
project (which includes the help of a graduate student). 
In this study, we preferred to focus on the construction of
a calibration between the simple measurements of FWHM and v sin i, 
which we consider to be a useful tool for rapid estimates of vsini.  
 
> * Section 4.1, paragraph 6:  Although I agree that oblateness and
> gravity darkening do not need to be included for a vsini distribution
> that is so far from "breakup," I do wonder about the anomalous case
> of pole-on rapid rotators.  They would show low values of vsini
> and would appear a bit brighter than their average (non-rotating)
> luminosity (see Figure 3 of Townsend et al. 2004).  These pole-on
> stars might exhibit truly different widths for the He 4471, 4026,
> and 4388 lines, because these lines could be formed over slightly
> different ranges of latitude.  (Are they formed over different
> ranges of temperature?)
> 
>     I tried looking in the literature for this kind of gravity
> darkening effect in these specific lines, but the closest thing I
> could find is Stoeckley and Buscombe (1987, MNRAS, 227, 801),
> which compared He I 4471 to Mg II 4481 and was able to derive both
> vsini AND the inclination angle!  I suppose the question to ask,
> for this paper, is: Are there any stars in your database for which
> the widths of the three helium lines are significantly different
> from one another (i.e., with non-overlapping error bars)?  If
> these stars also sit slightly above the main sequence, they may
> be candidates for being pole-on rapid rotators.

The point raised by the referee is interesting and we added 
the following paragraph to the manuscript:

"One interesting application of the gravity darkening effect 
is the analysis of widhts of lines formed at different temperatures 
and thus in different latitudes over the stellar disk. 
As a result, the lines produced by ions with higher ionization
potentials tend to form closer to the poles (Fr\'emat et al 2004).
In practice, the lines formed in different latitudes, implying in different 
inclination angles $i$, present different widths, for the same \vs\ value.
An example of such analysis can be found in Stoeckley and Buscombe (1987), 
who compared He\,{\sc i} $\lambda$4471\AA\ to Mg\,{\sc ii} $\lambda$4481\AA\ 
and derived both
\vs\ and  the inclination angle for a sample of 19 rapidly rotating B stars.
The He lines selected for the present study, however, does not 
allow a similar analysis once they all present similar ionization potentials
and thus probably formed over a narrow range of latitutes." 

The new references have been added to the reference list.

> * Section 6.3:  On the first line of this paragraph, I think that
> "B stars" is a typo for "OB stars."

We corrected this in the text.
 
> * Reference list:  The Simon-Diaz and Herrero preprint had an
> erroneous astro-ph identifier: one digit was missing; it is
> astro-ph/0703216.  The reason I tried to find it is that the
> reference list should give some information about whether this
> paper has been submitted or accepted to a journal or not. (This
> paper is accepted at A&A; this should be included.)

We corrected this in the text.
 
> * In Table 1, there were three things that I did not understand:
> (a) In many of the FWHM columns, the value had a colon after it
> (e.g., "7.0:" rather than just "7.0").  I don't know what this
> denotes.  (b) Some of the star names have asterisks after them (*),
> but there is no asterisk footnote.  (c) In three of the four
> footnotes, the acronyms SB, SB1, and SB2 are used.  I didn't know
> what these mean.  I'll leave it up to the authors to decide if
> these three things need to be explained in a bit more detail, or
> if I'm just an out-of-touch theorist!  But I recommend that they be
> explained, so that the paper would be understandable by the widest
> possible audience.
 
We revised the footnotes to Table 1 accordingly. 



